Using HII region spectra to probe the ionizing radiation from massive stars

We present some results of an on-going project aimed at studying a sample of Galactic HII regions ionized by a single massive star to test the predictions of modern generation stellar atmosphere codes in the H Lyman continuum. The observations collected for this study comprise the optical spectra of the corresponding ionizing stars, along with imaging and long-slit spatially resolved nebular observations. The analysis of the stellar spectra allows to obtain the stellar parameters of the ionizing star, while the nebular observations provide constraints on the nebular abundances and gas distribution. All this information is then used to construct tailored photoionization models of the HII regions. The reliability of the stellar ionizing fluxes is hence tested by comparing the photoionization model results with the observations in terms of the spatial variation across the nebula of an appropriate set of nebular line ratios.

==> NOTAS.txt <==
Using HII region spectra to probe the ionizing radiation from massive stars

S. Sim\'on-D\'iaz (1,3), J. Garc\'ia-Rojas (2), G. Stasi\'nska (3) and C. Esteban (4)

((1) Observatoire de Gen\`eve, (2) Universidad Nacional Aut\'onoma de M\'exico, (3) LUTH, Observatoire de Paris, Site de Meudon, (4) Instituto de Astrof\'isica de Canarias)

Poster contribution to the IAU Symposium No. 250, Dec 2007, Massive Stars as Cosmic Engines (not included in the proceedings)


We present some results of an on-going project aimed at studying a sample of Galactic HII regions  ionized by a single massive star to test the predictions of modern generation stellar atmosphere codes in the H Lyman continuum. The observations collected for this study comprise the optical spectra of the corresponding ionizing stars, along with imaging and long-slit spatially resolved nebular observations. The analysis of the stellar spectra allows to obtain the stellar parameters of the ionizing star, while the nebular observations provide constraints on the nebular abundances and gas distribution. All this information is then used to construct tailored photoionization models of the HII regions. The reliability of the stellar ionizing fluxes is hence tested by comparing the photoionization model results with the observations in terms of the spatial variation across the nebula of an appropriate set of nebular line ratios.
